ExpTrialMng: A Universal Experiment Trial Manager for AR/VR/MR Experiments based on Unity

Based on the improvement of recent virtual and augmented reality (VR and AR) Head Mounted Display (HMD), there have been attempts to adopt VR and AR in various fields. Since VR and AR could provide more immersive experimental environments and stimuli than 2D settings in a cost-efficient way, psychological and cognitive researchers are particularly interested in using these platforms. However, there is still an entry barrier for researchers who are not familiar with Unity programming, and current VR/AR HMDs could also cause unexpected errors during the experiment. Therefore, we developed a Unity library that can be adopted in various experiments universally and assist researchers in developing their own. Our library provides functions related to trial assignment and results saving. That way, researchers can easily implement the essential functions of their psychological experiments. We also made a function that enables proceeding with the experiment from a specific trial point to handle unexpected errors caused by HMD tracking loss issues during the experiment. We expect our library could invite researchers from various disciplines and help them acquire valuable insights in VR/AR environments.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

